Beyond Sentiment: A Multi-Agent Pipeline for Actionable Business Advice from Reviews

Customer reviews contain valuable signals about service quality, but converting large-scale review corpora into actionable business recommendations remains difficult. Standard sentiment/aspect analysis is largely descriptive, while direct prompting of large language models (LLMs) often yields generic and repetitive advice that is weakly grounded in user feedback. We propose a hierarchical decision-support pipeline that explicitly separates signal compression, problem abstraction, candidate generation, objective-based evaluation, and cost-aware routing into different agents. This architectural decomposition produces auditable intermediate artifacts and enables controllable trade-offs between advice quality and token budget. Experiments on Yelp reviews from three service domains show consistent improvements over single-pass LLM baselines across multiple advice quality dimensions, including actionability, relevance, and non-redundancy. A human evaluation further indicates that users generally prefer our system's recommendations. These results highlight the value of structured agentic decomposition for scalable, cost-aware business decision support.

==> acl-style-files-master/ablation_comparison_results/automotive/combined_evaluation_summary_automotive.csv <==
model,theme,recommendation,composite_score,actionability,specificity,feasibility,expected_impact,novelty,non_redundancy,bias,reading_clarity,source
Aggregated LLMs,Pricing & Billing Issues,"llama-3.3-70b-versatile
1. Implement a transparent pricing policy with clear communication of any po...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Pricing & Billing Issues,"llama-3.3-70b-versatile
1. Implement a clear and transparent billing process to ensure customers are...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Pricing & Billing Issues,"llama-3.3-70b-versatile
1. Implement a transparent gas charge calculation system on invoices
2. Intr...",87.5,100,100,75,75,50,100,100,100,Proposed Model
Aggregated LLMs,Pricing & Billing Issues,"llama-3.3-70b-versatile
1. Implement a double-verification process for service orders to ensure accu...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Pricing & Billing Issues,"llama-3.3-70b-versatile
1. Implement a transparent pricing structure with clear breakdowns of costs ...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Customer Service Failures,"llama-3.3-70b-versatile
1. Implement a comprehensive customer service training program for all staff...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Customer Service Failures,"llama-3.3-70b-versatile
1. Implement a ticketing system to track and assign customer service request...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Customer Service Failures,"llama-3.3-70b-versatile
1. Implement a Complaint Resolution Tracker to monitor and follow up on cust...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Customer Service Failures,"llama-3.3-70b-versatile
1. Implement a Baggage Assistance Program with designated staff to help cust...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Customer Service Failures,"llama-3.3-70b-versatile
1. Implement a clear and concise return policy statement on the website and ...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Vehicle Condition,"llama-3.3-70b-versatile
1. Implement a thorough vehicle inspection process before delivery to custom...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Vehicle Condition,"llama-3.3-70b-versatile
1. Implement a mandatory vehicle inspection and cleaning protocol before eac...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Vehicle Condition,"llama-3.3-70b-versatile
1. Implement a Vehicle Readiness Checklist to ensure all necessary checks ar...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Shuttle & Pickup Issues,"llama-3.3-70b-versatile
1. Implement a mobile app for customers to schedule and track shuttle pickup...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Shuttle & Pickup Issues,"llama-3.3-70b-versatile
1. Implement a real-time shuttle tracking system to provide customers with a...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Shuttle & Pickup Issues,"llama-3.3-70b-versatile
1. Implement a customer feedback system to track and address complaints abou...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Transparency & Misrepresentation,"llama-3.3-70b-versatile
1. Implement a clear and consistent pricing policy across all sales channels...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Transparency & Misrepresentation,"llama-3.3-70b-versatile
1. Implement a clear and concise disclosure policy for all insurance product...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Transparency & Misrepresentation,"llama-3.3-70b-versatile
1. Implement a clear and concise policy documentation system, easily accessi...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Model without issues Agent,Lack of transparency and clarity regarding the pic,"1. Clearly indicate on the website that the pickup location is not at the airport, but rather at an ...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Inefficient and understaffed checkout process,1. Increase the number of staff at the counter to reduce wait times and improve the overall checkout...,87.5,100,75,100,100,50,75,100,100,Wihout Issue Agent
Model without issues Agent,Aggressive sales tactics and lack of respect for c,1. Train sales staff to respect customers' decisions regarding additional insurance and other extras...,90.625,100,75,100,75,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Poor vehicle condition and cleanliness,1. Implement a rigorous inspection and cleaning process for all vehicles before they are rented out ...,93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Difficulty in resolving issues and lack of account,"1. Establish a clear and efficient process for customers to report issues or concerns, and ensure th...",93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Unexpected and excessive additional fees at the ti,1. Implement a transparent pricing policy that clearly outlines all potential fees and charges on th...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Poor customer service and lack of empathy for cust,"1. Develop a customer service training program that focuses on empathy, active listening, and confli...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Lack of support for customers who are stranded or ,"1. Develop a contingency plan to support customers who are stranded or experiencing difficulties, su...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Long wait times for car pickup and poor customer s,"1. Implement a more efficient car pickup process to reduce wait times, such as a digital check-in sy...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Overcharging for services not purchased and diffic,1. Review and refine the billing process to prevent overcharging and ensure that customers are only ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,"Poor customer service from the shuttle driver, inc",1. Provide customer service training to shuttle drivers to improve their communication and interpers...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Inconsistent experience across different touchpoin,"1. Conduct a review of the customer experience across all touchpoints, to identify areas for improve...",93.75,75,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Misrepresentation of prices and unauthorized credi,1. Implement a transparent pricing system that clearly outlines all fees and charges associated with...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Poor customer service and rude staff behavior,1. Develop a comprehensive customer service training program that focuses on providing respectful an...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Lack of accountability and unresponsive management,"1. Establish a clear hierarchy of management and customer service representatives, with defined chan...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,"Deceptive sales practices, including misleading in",1. Ensure that all staff are trained to provide accurate and transparent information about insurance...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Inadequate staffing at the front desk,1. Conduct a review of the current staffing model to ensure that there are sufficient staff members ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Errors with reservations and pricing,"1. Develop a system to verify reservations and pricing before the customer arrives, to prevent error...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Inefficient return process,"1. Review the current return process to identify areas for improvement, and implement changes to str...",84.375,100,75,100,75,50,75,100,100,Wihout Issue Agent
Model without issues Agent,Delayed shuttle service,"1. Review the current shuttle schedule and adjust it to ensure that it is meeting customer demand, a...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues and Reflection Agent,Lack of transparency and clarity regarding pickup ,1. Clearly indicate on the website that the pickup location is not at the airport and provide detail...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inefficient and understaffed checkout process,1. Increase the number of staff members at the counter during peak hours to reduce wait times and im...,93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Aggressive sales tactics and misrepresentation of ,1. Provide clear and transparent information about insurance policies and their costs on the website...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Poor vehicle condition and cleanliness,1. Implement a rigorous inspection and cleaning process for all vehicles before they are rented out ...,93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Difficulty in resolving issues and lack of account,"1. Establish a clear and efficient process for customers to report issues and concerns, such as a de...",93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Unexpected and excessive additional fees at the ti,"1. Implement a transparent pricing policy, clearly outlining all potential fees and charges on the w...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Poor customer service, including rudeness and a la","1. Develop a comprehensive customer service training program, focusing on empathy, active listening,...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inadequate support for customers who are experienc,"1. Develop a flexible payment policy, allowing customers to pay in installments or to cancel their b...",90.625,100,75,100,75,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Lack of accountability and follow-up with customer,"1. Implement a proactive follow-up process, contacting customers who have experienced issues to apol...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Long wait times for car pickup and inefficient cus,"1. Implement a more efficient car pickup process, such as a digital check-in system or a designated ...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Overcharging and difficulty in resolving billing i,"1. Review and refine the billing process to prevent overcharging errors, and consider implementing a...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Poor shuttle driver behavior and lack of assistanc,"1. Provide customer service training to shuttle drivers, focusing on courtesy, empathy, and assistan...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Ineffective management and investigation process,"1. Provide training to managers on effective customer service, including empathy, active listening, ...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Misrepresentation of prices and unauthorized credi,1. Implement a transparent pricing system that clearly outlines all costs and fees associated with t...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Aggressive upselling of unnecessary services, part","1. Train staff to clearly communicate the optional nature of additional services, such as insurance,...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Poor customer service, including rudeness and lack","1. Develop a comprehensive customer service training program that emphasizes empathy, respect, and p...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Lack of accountability and unresponsive management,"1. Establish a clear chain of command, with clear lines of communication and escalation procedures, ...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inadequate staffing at the front desk,1. Increase the number of staff members at the front desk during peak hours to reduce wait times and...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inconsistent pricing and reservation issues with t,"1. Develop a system to honor prices quoted by third-party booking sites, such as Priceline, to avoid...",81.25,75,75,100,75,50,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inefficient return process and overcharging,"1. Implement a system to streamline the return process, such as a designated return area or a mobile...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inefficient shuttle service,"1. Increase the frequency of shuttle runs to reduce wait times and improve customer experience.
2. I...",93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent


==> acl-style-files-master/ablation_comparison_results/cookery/combined_evaluation_summary_cookery.csv <==
model,theme,recommendation,composite_score,actionability,specificity,feasibility,expected_impact,novelty,non_redundancy,bias,reading_clarity,source
Aggregated LLMs,Food Quality,"llama-3.3-70b-versatile
1. Implement a First-In-First-Out inventory system to ensure older products ...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Food Quality,"llama-3.3-70b-versatile
1. Implement a thorough quality control checklist for kitchen staff to verif...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Food Quality,"llama-3.3-70b-versatile
1. Introduce a transparent pricing model to educate customers on the cost of...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Food Quality,"llama-3.3-70b-versatile
1. Implement a temperature monitoring system for all food items.
2. Provide ...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Food Quality,"llama-3.3-70b-versatile
1. Implement a standardized seasoning protocol for all dishes.
2. Provide on...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Service & Staff,"llama-3.3-70b-versatile
1. Implement a comprehensive customer service training program for all staff...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Service & Staff,"llama-3.3-70b-versatile
1. Implement a ticketing system to track and prioritize customer inquiries.
...",90.625,100,75,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Service & Staff,"llama-3.3-70b-versatile
1. Implement a regular floor-walking schedule for staff to ensure consistent...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Service & Staff,"llama-3.3-70b-versatile
1. Implement a zero-tolerance policy for gossiping about customers.
2. Provi...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Service & Staff,"llama-3.3-70b-versatile
1. Implement a double-check system for order removal and correction to ensur...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Reservation & Wait Times,"llama-3.3-70b-versatile
1. Implement a digital reservation system with automated confirmations and r...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Reservation & Wait Times,"llama-3.3-70b-versatile
1. Implement a digital waitlist system to manage seating and provide real-ti...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Pricing & Billing,"llama-3.3-70b-versatile
1. Introduce a tiered service fee structure with varying percentages based o...",87.5,75,75,100,75,75,100,100,100,Proposed Model
Aggregated LLMs,Pricing & Billing,"llama-3.3-70b-versatile
1. Implement automated billing review processes to detect and correct errors...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Kitchen Operations,"llama-3.3-70b-versatile
1. Implement a First-In-First-Out (FIFO) inventory system to ensure older in...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Kitchen Operations,"llama-3.3-70b-versatile
1. Implement a standardized cooking time and temperature control system for ...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Model without issues Agent,Inaccurate table availability and poor reservation,"1. Implement a more efficient reservation system that accurately reflects table availability, includ...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Poor server attention and slow service,1. Increase server-to-table ratios to ensure that each server has a manageable number of tables to a...,93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Food quality and temperature control,1. Conduct a thorough review of kitchen procedures to identify the root cause of the stale and cold ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Inadequate complaint handling and billing errors,"1. Develop a clear protocol for handling customer complaints, including procedures for listening to ...",93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Food quality and temperature issues,1. Implement a quality control process in the kitchen to ensure that all dishes are prepared to the ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Poor service and communication,"1. Develop a comprehensive customer service training program for all staff members, focusing on prov...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Mandatory service fee and perceived value,1. Review the mandatory service fee policy and consider making it optional or adjusting the percenta...,84.375,75,75,100,75,75,75,100,100,Wihout Issue Agent
Model without issues Agent,Staff behavior and professionalism,1. Develop a code of conduct or employee handbook that outlines expected behavior and professionalis...,93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Unprofessional and uncomfortable service,"1. Provide ongoing training to servers and staff on customer service skills, including active listen...",93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Unresponsive and unapologetic management,"1. Train managers on effective complaint handling and conflict resolution, including active listenin...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Poor communication and follow-through on customer ,"1. Implement a system for ensuring that customers' needs are met in a timely and efficient manner, s...",81.25,75,75,100,75,50,75,100,100,Wihout Issue Agent
Model without issues Agent,"Inability to fulfill menu items, specifically char",1. Implement a more robust inventory management system to ensure that key menu items are always in s...,81.25,75,75,75,75,75,75,100,100,Wihout Issue Agent
Model without issues Agent,"Food quality issues, including serving temperature","1. Provide additional training to kitchen staff on food preparation and quality control, including p...",78.125,75,75,75,75,50,75,100,100,Wihout Issue Agent
Model without issues Agent,"Poor customer service, including lack of communica","1. Develop a customer service training program for servers and management staff, focusing on empathy...",93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Inadequate waiting area and poor overall customer ,"1. Consider expanding or improving the waiting area to accommodate more customers, or offering alter...",78.125,75,75,75,75,50,75,100,100,Wihout Issue Agent
Model without issues Agent,"Poor service, including long wait times and inatte",1. Implement a more efficient wait staff scheduling system to ensure adequate coverage during all ho...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,"Food quality, including lack of freshness and poor",1. Review and revise the restaurant's food preparation and handling procedures to ensure that dishes...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Inadequate management and oversight,"1. Ensure that management or owners are regularly present on the floor, observing and interacting wi...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues and Reflection Agent,"Food quality is poor, with dishes being served col",1. Implement a rigorous quality control process in the kitchen to ensure that all dishes are prepare...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Service is slow and inattentive, with long wait ti",1. Increase the number of servers on duty during peak hours to ensure that customers receive prompt ...,93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Reservation and seating processes are disorganized,"1. Implement a more accurate and reliable reservation system, to ensure that customers are seated at...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Servers are making errors with orders, such as bri","1. Provide servers with additional training on order taking and wine service, to reduce the likeliho...",93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Food quality and temperature issues,1. Implement a quality control process in the kitchen to ensure that all dishes are prepared to the ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Rude and unhelpful staff,"1. Develop a comprehensive customer service training program for all staff members, focusing on prov...",81.25,75,75,100,75,50,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Poor communication and billing practices,"1. Ensure that all staff members are aware of and communicate clearly about restaurant policies, suc...",81.25,75,75,100,75,50,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Perceived value and pricing,1. Conduct a review of menu pricing to ensure that it is competitive and reflects the quality and va...,84.375,75,75,100,75,75,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Unprofessional and uncomfortable service,"1. Provide ongoing training to servers and staff on customer service skills, focusing on creating a ...",93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Unresponsive and unapologetic management,"1. Develop a clear protocol for managers to follow when addressing customer complaints, emphasizing ...",93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Inability to recover from initial mistakes, leadin","1. Implement a ""recovery"" protocol to turn negative experiences into positive ones, such as offering...",87.5,75,75,100,100,75,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Inability to fulfill menu items, specifically char",1. Implement a more robust inventory management system to ensure that key menu items are always in s...,84.375,75,75,75,100,75,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Food quality and temperature control issues, speci",1. Provide additional training to kitchen staff on proper food preparation and temperature control p...,81.25,75,75,100,75,50,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Poor customer service, specifically the lack of ma",1. Develop a customer service protocol that requires managers to check in with tables that have expe...,93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inadequate waiting area and poor overall customer ,1. Consider expanding or improving the waiting area to accommodate more customers and provide a more...,71.875,75,50,75,75,50,75,100,75,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Poor service, including long wait times and inatte",1. Implement a more efficient wait staff management system to ensure that servers are aware of their...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Food quality issues, including old or low-quality ",1. Review and revise the restaurant's food preparation and handling procedures to ensure that dishes...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inadequate management of customer complaints and f,"1. Develop a clear protocol for handling customer complaints, including prompt attention from manage...",93.75,100,75,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Lack of accountability and follow-through on custo,"1. Develop a clear set of service standards and expectations for staff, including wait times, food q...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent


==> acl-style-files-master/ablation_comparison_results/pets/combined_evaluation_summary_pets.csv <==
model,theme,recommendation,composite_score,actionability,specificity,feasibility,expected_impact,novelty,non_redundancy,bias,reading_clarity,source
Aggregated LLMs,Check‑in & Reservation,"llama-3.3-70b-versatile
1. Implement a mobile check-in system to reduce wait times and allow guests ...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Check‑in & Reservation,"llama-3.3-70b-versatile
1. Implement a standardized check-in process that includes a mandatory staff...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Check‑in & Reservation,"llama-3.3-70b-versatile
1. Implement a dynamic room allocation system to minimize overbooking errors...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Check‑in & Reservation,"llama-3.3-70b-versatile
1. Implement a 24/7 customer support system to handle check-in and reservati...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Check‑in & Reservation,"llama-3.3-70b-versatile
1. Implement a digital check-in system to reduce wait times and allow guests...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Cleanliness & Maintenance,"llama-3.3-70b-versatile
1. Implement a rigorous room inspection checklist for housekeeping staff to ...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Cleanliness & Maintenance,"llama-3.3-70b-versatile
1. Replace old carpet with modern, stain-resistant flooring options.
2. Upda...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Cleanliness & Maintenance,"llama-3.3-70b-versatile
1. Implement a regular deep cleaning schedule for bathrooms, including daily...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Cleanliness & Maintenance,"llama-3.3-70b-versatile
1. Implement a daily cleaning schedule for high-use areas and appliances.
2....",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Cleanliness & Maintenance,"llama-3.3-70b-versatile
1. Implement a regular room inspection schedule to identify and address dama...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Noise & Room Location,"llama-3.3-70b-versatile
1. Install soundproofing materials in the stairwell and adjacent rooms.
2. I...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Noise & Room Location,"llama-3.3-70b-versatile
1. Relocate the room to a quieter area of the building.
2. Install soundproo...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Staff Attitude & Service,"llama-3.3-70b-versatile
1. Implement a staff engagement and recognition program to boost morale and ...",90.625,100,100,75,75,75,100,100,100,Proposed Model
Aggregated LLMs,Staff Attitude & Service,"llama-3.3-70b-versatile
1. Implement a comprehensive customer complaint handling training program fo...",93.75,100,100,75,100,75,100,100,100,Proposed Model
Aggregated LLMs,Staff Attitude & Service,"llama-3.3-70b-versatile
1. Implement a mandatory follow-up protocol for housekeeping staff to check ...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Staff Attitude & Service,"llama-3.3-70b-versatile
1. Implement a complaint tracking system to ensure all customer complaints a...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Casino Experience,"llama-3.3-70b-versatile
1. Implement Hybrid Dealers: Combine human dealers with automated machines t...",81.25,75,50,75,75,100,75,100,100,Proposed Model
Aggregated LLMs,Casino Experience,"llama-3.3-70b-versatile
1. Implement a payout transparency system to display machine payout percenta...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Casino Experience,"llama-3.3-70b-versatile
1. Introduce themed nights and events to attract a specific crowd and create...",81.25,75,75,100,75,50,75,100,100,Proposed Model
Aggregated LLMs,Safety & Health,"llama-3.3-70b-versatile
1. Install grab bars and non-slip mats in all bathrooms to prevent falls.
2....",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Safety & Health,"llama-3.3-70b-versatile
1. Implement non-slip coating or mats in bathtubs to provide traction and pr...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Aggregated LLMs,Safety & Health,"llama-3.3-70b-versatile
1. Implement a mandatory inspection protocol for smoke alarm baggies in all ...",87.5,100,100,75,75,50,100,100,100,Proposed Model
Aggregated LLMs,Safety & Health,"llama-3.3-70b-versatile
1. Implement a mandatory incident reporting policy within 24 hours of an acc...",96.875,100,100,100,100,75,100,100,100,Proposed Model
Model without issues Agent,"Poor valet and bell desk service, resulting in lon","1. Increase staffing at the valet and bell desk, especially during peak check-in hours, to ensure pr...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,"Inefficient and frustrating check-in process, resu","1. Upgrade the hotel's check-in system to a more modern and efficient platform, allowing for faster ...",71.875,75,50,75,75,25,75,100,100,Wihout Issue Agent
Model without issues Agent,Poor room condition and lack of follow-through on ,1. Increase inspections of rooms prior to guest arrival to ensure they meet the hotel's standards fo...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Lack of communication and empathy from hotel staff,"1. Provide training to hotel staff on the importance of effective communication and empathy, and inc...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,The hotel's facilities and amenities are outdated ,"1. Conduct a thorough renovation of the hotel, including updating the carpet, bedding, and wallpaper...",93.75,100,100,75,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,The hotel's housekeeping standards are not being m,1. Provide additional training to housekeeping staff to ensure that they are aware of the high stand...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,The hotel's staff appear to be disengaged and unen,1. Provide training to staff on the importance of customer service and how to engage with guests in ...,81.25,75,75,100,75,50,75,100,100,Wihout Issue Agent
Model without issues Agent,The hotel's food and beverage offerings are not me,1. Review the hotel's food and beverage menus to ensure that they are modern and appealing to guests...,59.375,75,25,75,50,25,25,100,100,Wihout Issue Agent
Model without issues Agent,Noise levels in rooms near stairwells,1. Implement a room allocation system that considers the proximity of rooms to high-traffic areas li...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Room cleanliness and maintenance,1. Increase the frequency of room inspections to ensure that rooms are thoroughly cleaned and mainta...,96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Staff responsiveness and customer service,1. Provide customer service training to front desk staff to ensure that they are empathetic and resp...,93.75,100,75,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Communication and proactive problem-solving,"1. Implement a proactive communication system that informs guests about potential issues, such as no...",100.0,100,100,100,100,100,100,100,100,Wihout Issue Agent
Model without issues Agent,"Removal of human dealers and tables, replacement w",1. Consider reinstating human dealers and tables for popular games like blackjack and poker to cater...,84.375,75,75,75,100,75,75,100,100,Wihout Issue Agent
Model without issues Agent,"Perceived unfairness of machine-based games, parti",1. Review the programming and algorithms of the machine-based games to ensure they are fair and rand...,96.875,100,100,100,75,100,100,100,100,Wihout Issue Agent
Model without issues Agent,Lack of transparency and trust in the casino's ope,1. Communicate clearly with customers about the reasons behind the introduction of new renovations a...,93.75,100,100,100,75,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Overall customer dissatisfaction and intention to ,"1. Reach out to dissatisfied customers, including the reviewer, to understand their concerns and pro...",81.25,75,75,100,75,50,75,100,100,Wihout Issue Agent
Model without issues Agent,"Poor cleanliness and maintenance of the hotel, inc",1. Increase the frequency of room inspections to ensure that all rooms meet the hotel's cleanliness ...,93.75,100,100,75,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Lack of transparency and responsiveness in handlin,"1. Develop a clear and efficient process for handling incident reports, including providing copies o...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,"Disregard for guest safety and well-being, includi","1. Conduct a thorough review of the hotel's safety procedures and protocols, to ensure that they mee...",96.875,100,100,100,100,75,100,100,100,Wihout Issue Agent
Model without issues Agent,Decline in overall guest experience and satisfacti,1. Conduct a guest satisfaction survey to identify areas for improvement and gather feedback from gu...,87.5,100,75,100,100,50,75,100,100,Wihout Issue Agent
Model without issues and Reflection Agent,"Poor valet and bell desk service, including long w","1. Implement a more efficient valet system, such as a text message or app-based system, to notify gu...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Long and painful check-in process, including outda","1. Invest in modernizing the check-in system to reduce wait times and improve efficiency.
2. Provide...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Overbooking and inability to honor reservations, r",1. Implement a more accurate and reliable system for tracking room availability and reservations to ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Dirty and poorly maintained rooms, including non-f",1. Increase staffing and resources for housekeeping to ensure that all rooms are thoroughly cleaned ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,The hotel's facilities and amenities are outdated ,"1. Conduct a thorough renovation of the hotel, including updating the decor, replacing old furniture...",93.75,100,100,75,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,The hotel's housekeeping and cleaning standards ar,1. Provide additional training to housekeeping staff on the importance of attention to detail and th...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,The hotel's staff appear to be disengaged and unen,1. Provide training and development opportunities to help staff develop a more positive and customer...,81.25,75,75,100,75,50,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,The hotel's food and beverage offerings are not me,1. Review the hotel's food and beverage menus and pricing to ensure that they are competitive and ap...,59.375,75,25,75,50,25,50,100,75,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Noise levels in rooms near the stairwell,"1. Implement a room allocation system that takes into account high-traffic areas like stairwells, an...",93.75,100,100,75,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Dirty and unclean rooms,1. Increase the frequency and thoroughness of room cleaning and inspections to ensure that all rooms...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Dismissive staff and poor customer service,"1. Provide customer service training to all front desk staff, focusing on active listening, empathy,...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Inadequate response to guest complaints and sugges,"1. Develop a clear process for responding to guest complaints, including a timeline for resolution a...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Removal of human dealers and replacement with mach,1. Consider reintroducing human dealers for popular games like blackjack and poker to enhance the cu...,81.25,75,75,75,75,75,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Perception of unfairness and high house edge in th,1. Review the programming and settings of the machine-based games to ensure they are fair and random...,93.75,100,100,100,75,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Poor customer experience and lack of value for mon,1. Monitor customer feedback and sentiment to identify areas for improvement and make data-driven de...,71.875,75,50,75,75,25,75,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Poor cleanliness and maintenance of hotel faciliti,1. Implement a rigorous cleaning and inspection schedule to ensure all areas of the hotel are clean ...,93.75,100,100,75,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,Lack of transparency and responsiveness in handlin,"1. Establish a clear and efficient process for reporting and documenting incidents, including accide...",96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent
Model without issues and Reflection Agent,"Disregard for guest safety and well-being, includi",1. Conduct a thorough review of the hotel's safety protocols and procedures to ensure that they are ...,96.875,100,100,100,100,75,100,100,100,Wihout Issue and Evaluation Agent


==> acl-style-files-master/anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

